Validation of Semi-Empirical xTB Methods for High-Throughput Screening of TADF Emitters: A 747-Molecule Benchmark Study

Thermally activated delayed fluorescence (TADF) emitters are essential for next-generation, high-efficiency organic light-emitting diodes (OLEDs), yet their rational design is hampered by the high computational cost of accurate excited-state predictions. Here, we present a comprehensive benchmark study validating semi-empirical extended tight-binding (xTB) methods -- specifically sTDA-xTB and sTD-DFT-xTB -- for the high-throughput screening of TADF materials. Using an unprecedentedly large dataset of \num{747} experimentally characterized emitters, our framework demonstrates a computational cost reduction of over \qty{99}{\percent} compared to conventional TD-DFT, while maintaining strong internal consistency between methods (Pearson $r \approx \num{0.82}$ for \deltaest), validating their utility for relative molecular ranking. Validation against \num{312} experimental \deltaest values reveals a mean absolute error of approximately \qty{0.17}{\electronvolt}, a discrepancy attributed to the vertical approximation inherent to the HTS protocol, underscoring the methods' role in screening rather than quantitative prediction. Through large-scale data analysis, we statistically validate key design principles, confirming the superior performance of Donor-Acceptor-Donor (D-A-D) architectures and identifying an optimal D-A torsional angle range of \qtyrange{50}{90}{\degree} for efficient TADF. Principal Component Analysis reveals that the complex property space is fundamentally low-dimensional, with three components capturing nearly \qty{90}{\percent} of the variance. This work establishes these semi-empirical methods as powerful, cost-effective tools for accelerating TADF discovery and provides a robust set of data-driven design rules and methodological guidelines for the computational materials science community.

==> tables/validation_references_list.txt <==
Complete list of references used in validation dataset
======================================================================

Total unique references: 280

\cite{Albrecht_2017}
\cite{Ban_2014}
\cite{Ban_2019}
\cite{Ban_2022}
\cite{Barman_2022}
\cite{Barros_2023}
\cite{Berrones_Reyes_2018}
\cite{Bezvikonnyi_2019}
\cite{Bin_Huang_2017}
\cite{Braveenth_2023}
\cite{Cai_2021}
\cite{Cao_2020}
\cite{Cao_2021}
\cite{Cha_2015}
\cite{Cha_2017}
\cite{Chai_2020}
\cite{Chen_2015}
\cite{Chen_2017_10_1039_c7tc01164d}
\cite{Chen_2018_10_1016_j_orgel_2018_03_024}
\cite{Chen_2018_10_1039_c8tc01698d}
\cite{Chen_2018_10_1039_c8tc02739k}
\cite{Chen_2018_10_1039_c8tc04721a}
\cite{Chen_2019_10_1039_c8tc06081a}
\cite{Chen_2019}
\cite{Chen_2020_10_1039_d0tc03631e}
\cite{Chen_2020_10_1039_d0tc03747h}
\cite{Chen_2022_10_1016_j_cej_2021_133078}
\cite{Chen_2022_10_1016_j_cej_2022_134731}
\cite{Chen_2022_10_1016_j_orgel_2022_106536}
\cite{Chen_2022_10_1039_d1qm01625c}
\cite{Chen_2022_10_1039_d2tc01435a}
\cite{Chen_2022}
\cite{Chen_2023}
\cite{Choi_2017}
\cite{Choi_2019}
\cite{Choi_2020}
\cite{Danyliv_2023}
\cite{Dhali_2021}
\cite{Di_2020}
\cite{Dong_2018}
\cite{Dong_2022}
\cite{Dong_2023}
\cite{Duan_2022_10_1039_d1sc05753g}
\cite{Duan_2022}
\cite{Dumur_2016}
\cite{Fan_2019_10_1039_c9tc02032b}
\cite{Fan_2019}
\cite{Fu_2022}
\cite{Gao_2022}
\cite{Girase_2022_10_1039_d2nj01938h}
\cite{Girase_2022}
\cite{Gong_2017}
\cite{Gong_2021}
\cite{Guo_2020}
\cite{Guo_2021_10_1016_j_scib_2021_06_018}
\cite{Ha_2022}
\cite{He_2018_10_1039_c7tc02763j}
\cite{Hladka_2018}
\cite{Hong_2022_10_1039_d1tc04918f}
\cite{Hong_2022}
\cite{Hu_2017}
\cite{Hua_2022}
\cite{Huang_2016}
\cite{Huang_2017}
\cite{Huang_2018_10_1039_c7tc05576e}
\cite{Huang_2019}
\cite{Huang_2021_10_1016_j_mtener_2021_100705}
\cite{Huang_2021}
\cite{Huang_2022_10_1016_j_dyepig_2021_109860}
\cite{Huang_2022_10_1016_j_orgel_2022_106657}
\cite{Huang_2022}
\cite{Huo_2023}
\cite{Jeon_2018}
\cite{Jesuraj_2020}
\cite{Jia_2019_10_1016_j_orgel_2019_03_044}
\cite{Kang_2020}
\cite{Kautny_2017}
\cite{Keruckiene_2020_10_1016_j_orgel_2019_105576}
\cite{Khammultri_2021}
\cite{Kim_2017_10_1039_c6tc04786f}
\cite{Kim_2017}
\cite{Kim_2019_10_1039_c9cc05391c}
\cite{Kim_2019}
\cite{Kim_2021}
\cite{Konidena_2019_10_1039_c9tc04679h}
\cite{Kothavale_2020}
\cite{Kothavale_2021}
\cite{Kothavale_2022}
\cite{Kreiza_2021}
\cite{Kumar_2019}
\cite{Kumar_2020_10_1039_c9tc06204a}
\cite{Kumar_2020}
\cite{Kumar_2022}
\cite{Lee_2013}
\cite{Lee_2015}
\cite{Lee_2018}
\cite{Lee_2019_10_1039_c9tc02746g}
\cite{Lee_2020_10_1039_d0ra07865d}
\cite{Lee_2020_10_1039_d0tc01644f}
\cite{Lee_2020}
\cite{Lee_2021_10_1016_j_cej_2020_127293}
\cite{Lee_2021}
\cite{Lee_2022_10_1016_j_cej_2021_130988}
\cite{Leitonas_2022}
\cite{Leng_2020}
\cite{Li_2017_10_1039_c7tc00119c}
\cite{Li_2018}
\cite{Li_2020_10_1016_j_cej_2020_125276}
\cite{Li_2020_10_1039_c9tc05340a}
\cite{Li_2021_10_1039_d1tc02633j}
\cite{Li_2022_10_1016_j_dyepig_2021_110030}
\cite{Li_2022_10_1016_j_dyepig_2022_110456}
\cite{Li_2022_10_1016_j_orgel_2022_106645}
\cite{Liang_2020}
\cite{Liang_2023}
\cite{Lin_2022_10_1039_d2mh00627h}
\cite{Lin_2022}
\cite{Liu_2015}
\cite{Liu_2016_10_1039_c6cc02856j}
\cite{Liu_2020_10_1016_j_cej_2020_126107}
\cite{Liu_2020}
\cite{Liu_2021_10_1016_j_cej_2021_131351}
\cite{Liu_2021_10_1016_j_orgel_2020_106017}
\cite{Liu_2021_10_1016_j_tet_2020_131869}
\cite{Liu_2022_10_1016_j_cej_2022_137372}
\cite{Liu_2022}
\cite{Liu_2023_10_1016_j_orgel_2022_106720}
\cite{Liu_2023_10_1039_d2sc06335b}
\cite{Luo_2016}
\cite{Lv_2020_10_1039_d0tc00039f}
\cite{M_hes_2014}
\cite{Ma_2019}
\cite{Ma_2021_10_1016_j_dyepig_2021_109649}
\cite{Ma_2021_10_1039_d1sc04118e}
\cite{Ma_2021}
\cite{Ma_2023}
\cite{Maeng_2020}
\cite{Maeng_2021}
\cite{Matsui_2022}
\cite{Meng_2022}
\cite{Nagar_2022}
\cite{Nakagawa_2012}
\cite{Nasu_2013}
\cite{Naveen_2023}
\cite{Ni_2017}
\cite{Ou_2016}
\cite{Pandidurai_2019}
\cite{Pandidurai_2021}
\cite{Park_2022}
\cite{Patil_2020_10_1016_j_cej_2020_125125}
\cite{Patil_2020}
\cite{Pei_2022}
\cite{Peng_2022}
\cite{Pramod_2019_10_1016_j_saa_2019_117288}
\cite{Pramod_2019}
\cite{Puntscher_2015}
\cite{Qiu_2021}
\cite{Qu_2020}
\cite{Raikwar_2022}
\cite{Rajamalli_2017}
\cite{Rajamalli_2019}
\cite{Ran_2019}
\cite{Rayappa_Naveen_2022}
\cite{Romain_2016}
\cite{Serevi_ius_2020_10_1016_j_orgel_2020_105723}
\cite{Shakeel_2018}
\cite{Sharma_2020}
\cite{Sharma_2022}
\cite{Shen_2021}
\cite{Shi_2022_10_1016_j_dyepig_2022_110430}
\cite{Shi_2022_10_1039_d1tc03803f}
\cite{Shin_2022_10_1016_j_cej_2022_137181}
\cite{Shin_2023}
\cite{Skhirtladze_2023}
\cite{Skuodis_2018}
\cite{Sohn_2017}
\cite{Song_2021}
\cite{Song_2022}
\cite{Su_2022}
\cite{Sun_2017_10_1016_j_dyepig_2016_12_037}
\cite{Sun_2017_10_1039_c6tc04653c}
\cite{Sun_2020}
\cite{Sun_2022_10_1016_j_dyepig_2021_109967}
\cite{Sun_2022_10_1016_j_orgel_2022_106442}
\cite{Sun_2022}
\cite{Tai_2023}
\cite{Tan_2020}
\cite{Taneda_2015}
\cite{Tang_2020}
\cite{Tian_2021}
\cite{Tongsuk_2021}
\cite{Tsiko_2021}
\cite{Tsiko_2022}
\cite{Umasankar_2021}
\cite{Wang_2015}
\cite{Wang_2017_10_1016_j_dyepig_2017_04_024}
\cite{Wang_2017_10_1039_c7cp02615c}
\cite{Wang_2018_10_1016_j_cclet_2017_07_025}
\cite{Wang_2018}
\cite{Wang_2019}
\cite{Wang_2020_10_1016_j_dyepig_2020_108437}
\cite{Wang_2020}
\cite{Wang_2021_10_1039_d1tc00678a}
\cite{Wang_2021_10_1039_d1tc02324a}
\cite{Wang_2021}
\cite{Wang_2022_10_1016_j_cej_2021_134423}
\cite{Wang_2022_10_1016_j_cej_2022_135080}
\cite{Ward_2020}
\cite{Wei_2014}
\cite{Wei_2019}
\cite{Wei_2022_10_1016_j_cej_2021_133546}
\cite{Wei_2022}
\cite{Wu_2019}
\cite{Wu_2021_10_1039_d1qm00880c}
\cite{Wu_2021}
\cite{Wu_2023}
\cite{Xiang_2016}
\cite{Xiang_2018_10_1039_c8tc01656a}
\cite{Xiang_2018_10_1039_c8tc03648a}
\cite{Xiang_2019}
\cite{Xiao_2021}
\cite{Xiao_2022_10_1016_j_dyepig_2022_110451}
\cite{Xiao_2022}
\cite{Xie_2020_10_1039_d0tc00718h}
\cite{Xing_2017}
\cite{Xu_2023}
\cite{Yan_2022}
\cite{Yang_2021_10_1016_j_dyepig_2021_109474}
\cite{Yao_2019}
\cite{Ye_2020}
\cite{Ying_2022}
\cite{Yoo_2016}
\cite{Yu_2017}
\cite{Yu_2018_10_1039_c7cc09925h}
\cite{Yu_2018}
\cite{Yu_2019_10_1016_j_orgel_2019_06_008}
\cite{Yu_2021}
\cite{Yun_2017}
\cite{Yun_2021_10_1039_d1tc03225a}
\cite{Zassowski_2017}
\cite{Zeng_2019}
\cite{Zeng_2021}
\cite{Zhan_2021}
\cite{Zhang_2013}
\cite{Zhang_2016_10_1039_c5sc04755b}
\cite{Zhang_2016_10_1039_c6tc00214e}
\cite{Zhang_2018}
\cite{Zhang_2019_10_1039_c9tc00465c}
\cite{Zhang_2019_10_1039_c9tc04284a}
\cite{Zhang_2020_10_1016_j_dyepig_2020_108477}
\cite{Zhang_2020_10_1016_j_orgel_2020_105660}
\cite{Zhang_2020_10_1039_d0tc01614d}
\cite{Zhang_2020}
\cite{Zhang_2021_10_1016_j_cclet_2020_07_041}
\cite{Zhang_2021_10_1016_j_orgel_2021_106312}
\cite{Zhang_2021_10_1039_d0tc04315j}
\cite{Zhang_2022_10_1016_j_cclet_2021_08_064}
\cite{Zhang_2022_10_1016_j_dyepig_2022_110634}
\cite{Zhang_2022_10_1039_d1cc06380d}
\cite{Zhang_2022_10_1039_d2mh00639a}
\cite{Zhang_2022_10_1039_d2tc02694e}
\cite{Zhao_2017_10_1039_c7qm00195a}
\cite{Zhao_2018_10_1039_c7tc04934j}
\cite{Zhao_2018_10_1039_c8tc03537g}
\cite{Zhao_2018}
\cite{Zhao_2021_10_1016_j_mtchem_2021_100625}
\cite{Zhao_2022_10_1039_d2tc00238h}
\cite{Zhen_2022}
\cite{Zheng_2015}
\cite{Zheng_2022}
\cite{Zhou_2019_10_1039_c9cc06804j}
\cite{Zhou_2019}
\cite{Zhou_2020}
\cite{Zhou_2022_10_1016_j_cej_2022_135775}
\cite{Zhou_2022_10_1039_d1tc05010a}
\cite{Zhou_2022}
\cite{Zhu_2019_10_1016_j_jlumin_2018_10_017}
\cite{Zhu_2020_10_1039_d0tc00743a}
\cite{Zhu_2020}
\cite{Zhu_2022_10_1039_d2tc00344a}

